Adversarial Attacks on the Interpretation of Neuron Activation Maximization

The internal functional behavior of trained Deep Neural Networks is notoriously difficult to interpret. Activation-maximization approaches are one set of techniques used to interpret and analyze trained deep-learning models. These consist in finding inputs that maximally activate a given neuron or feature map. These inputs can be selected from a data set or obtained by optimization. However, interpretability methods may be subject to being deceived. In this work, we consider the concept of an adversary manipulating a model for the purpose of deceiving the interpretation. We propose an optimization framework for performing this manipulation and demonstrate a number of ways that popular activation-maximization interpretation techniques associated with CNNs can be manipulated to change the interpretations, shedding light on the reliability of these methods.

==> figures/single_channel/Single_Channel_run_metrics.csv <==
run name,clip d,kt self sim,clip whack-a-mole,kt whack-a-mole,accuracy
conv5 c0 only,0.144,-0.030,1.000,0.102,0.565
conv5 c1 only,0.196,0.259,0.970,0.022,0.565
conv5 c2 only,0.351,0.219,1.000,0.008,0.565

